R-process enrichment in ultrafaint dwarf galaxies

We study the enrichment and mixing of r-process elements in ultrafaint dwarf galaxies (UFDs). We assume that r-process elements are produced by neutron-star mergers (NSMs), and examine multiple models with different natal kick velocities and explosion energies. To this end, we perform cosmological simulations of galaxy formation to follow mixing of the dispersed r-process elements driven by star formation and the associated stellar feedback in progenitors of UFDs. We show that the observed europium abundance in Reticulum II is reproduced by our inner explosion model where a NSM is triggered at the centre of the galaxy, whereas the relatively low abundance in Tucana III is reproduced if a NSM occurs near the virial radius of the progenitor galaxy. The latter case is realised only if the neutron-star binary has a large natal kick velocity and travels over a long distance of a kilo-parsec before merger. In both the inner and outer explosion cases, it is necessary for the progenitor galaxy to sustain prolonged star formation over a few hundred million years after the NSM, so that the dispersed r-process elements are well mixed within the inter-stellar medium. Short-duration star formation results in inefficient mixing, and then a large variation is imprinted in the stellar europium abundances, which is inconsistent with the observations of Reticulum II and Tucana III.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
